Towards Synthesis from Assume-Guarantee Contracts involving Infinite Theories: A Preliminary Report

In previous work, we have introduced a contract-based real- izability checking algorithm for assume-guarantee contracts involving infinite theories, such as linear integer/real arith- metic and uninterpreted functions over infinite domains. This algorithm can determine whether or not it is possible to con- struct a realization (i.e. an implementation) of an assume- guarantee contract. The algorithm is similar to k-induction model checking, but involves the use of quantifiers to deter- mine implementability. While our work on realizability is inherently useful for vir- tual integration in determining whether it is possible for sup- pliers to build software that meets a contract, it also provides the foundations to solving the more challenging problem of component synthesis. In this paper, we provide an initial synthesis algorithm for assume-guarantee contracts involv- ing infinite theories. To do so, we take advantage of our realizability checking procedure and a skolemization solver for forall-exists formulas, called AE-VAL. We show that it is possible to immediately adapt our existing algorithm towards syn- thesis by using this solver, using a demonstration example. We then discuss challenges towards creating a more robust synthesis algorithm.

==> files/Skolem.Microwave.extend.txt <==
ite([&&
    $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
    !($Mode_Control_Impl_Instance__seconds_to_cook$0>=0)
    !$defs__initially_true~0.Mode_Control_Impl_Instance__result$0
  ], [&&
    $Mode_Control_Impl_Instance__is_setup$0
    $defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
    !$Mode_Control_Impl_Instance__is_cooking$0
    $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
    !$_TOTAL_COMP_HIST$0
    !$_SYSTEM_ASSUMP_HIST$0
    !$Mode_Control_Impl_Instance__is_suspended$0
    !$Mode_Control_Impl_Instance__is_running$0
    !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
    !$defs__initially_true~0.Mode_Control_Impl_Instance__b$0
    !$defs__initially_true~0.Mode_Control_Impl_Instance__result$0
    !$defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
    !$defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
  ], ite([&&
      %init
      $_SYS_GUARANTEE_2$0
      !($Mode_Control_Impl_Instance__seconds_to_cook$0>=0)
      !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
      !$defs__initially_true~0.Mode_Control_Impl_Instance__b$0
    ], [&&
      $Mode_Control_Impl_Instance__is_setup$0
      !$Mode_Control_Impl_Instance__is_cooking$0
      !$_TOTAL_COMP_HIST$0
      !$_SYSTEM_ASSUMP_HIST$0
      !$Mode_Control_Impl_Instance__is_suspended$0
      !$Mode_Control_Impl_Instance__is_running$0
      !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
      !$defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
      !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
      !$defs__initially_true~0.Mode_Control_Impl_Instance__b$0
      !$defs__initially_true~0.Mode_Control_Impl_Instance__result$0
      !$defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
      !$defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
    ], ite([&&
        $defs__initially_true~0.Mode_Control_Impl_Instance__b$0
        $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
        (%init&&(!($Mode_Control_Impl_Instance__seconds_to_cook$0>=0)))||((!%init)&&((!($Mode_Control_Impl_Instance__seconds_to_cook$0>=0))||(!$_TOTAL_COMP_HIST$~1)))
        (%init&&(!($Mode_Control_Impl_Instance__seconds_to_cook$0>=0)))||((!%init)&&((!($Mode_Control_Impl_Instance__seconds_to_cook$0>=0))||(!$_SYSTEM_ASSUMP_HIST$~1)))
        %init||(!$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$~1)
        %init||(!$defs__rising_edge~2.Mode_Control_Impl_Instance__signal$~1)
      ], [&&
        $Mode_Control_Impl_Instance__is_setup$0
        $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
        $defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
        !$Mode_Control_Impl_Instance__is_cooking$0
        $defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
        $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
        $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
        !$_TOTAL_COMP_HIST$0
        !$_SYSTEM_ASSUMP_HIST$0
        !$Mode_Control_Impl_Instance__is_suspended$0
        !$Mode_Control_Impl_Instance__is_running$0
        !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
      ], ite([&&
          $defs__initially_true~0.Mode_Control_Impl_Instance__b$0
          $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
          $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$~1
          !%init
          (!($Mode_Control_Impl_Instance__seconds_to_cook$0>=0))||(!$_TOTAL_COMP_HIST$~1)
          (!($Mode_Control_Impl_Instance__seconds_to_cook$0>=0))||(!$_SYSTEM_ASSUMP_HIST$~1)
          !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$~1
        ], [&&
          $Mode_Control_Impl_Instance__is_setup$0
          $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
          $defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
          !$Mode_Control_Impl_Instance__is_cooking$0
          $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
          $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
          !$_TOTAL_COMP_HIST$0
          !$_SYSTEM_ASSUMP_HIST$0
          !$Mode_Control_Impl_Instance__is_suspended$0
          !$Mode_Control_Impl_Instance__is_running$0
          !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
          !$defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
        ], ite([&&
            $defs__initially_true~0.Mode_Control_Impl_Instance__b$0
            $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
            $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$~1
            !%init
            (!($Mode_Control_Impl_Instance__seconds_to_cook$0>=0))||(!$_TOTAL_COMP_HIST$~1)
            (!($Mode_Control_Impl_Instance__seconds_to_cook$0>=0))||(!$_SYSTEM_ASSUMP_HIST$~1)
            !$defs__rising_edge~2.Mode_Control_Impl_Instance__signal$~1
          ], [&&
            $Mode_Control_Impl_Instance__is_setup$0
            $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
            !$Mode_Control_Impl_Instance__is_cooking$0
            $defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
            $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
            $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
            !$_TOTAL_COMP_HIST$0
            !$_SYSTEM_ASSUMP_HIST$0
            !$Mode_Control_Impl_Instance__is_suspended$0
            !$Mode_Control_Impl_Instance__is_running$0
            !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
            !$defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
          ], ite([&&
              $defs__initially_true~0.Mode_Control_Impl_Instance__b$0
              $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
              $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$~1
              !%init
              (!($Mode_Control_Impl_Instance__seconds_to_cook$0>=0))||(!$_TOTAL_COMP_HIST$~1)
              (!($Mode_Control_Impl_Instance__seconds_to_cook$0>=0))||(!$_SYSTEM_ASSUMP_HIST$~1)
              !$defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
            ], [&&
              $Mode_Control_Impl_Instance__is_setup$0
              $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
              !$Mode_Control_Impl_Instance__is_cooking$0
              $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
              $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
              !$_TOTAL_COMP_HIST$0
              !$_SYSTEM_ASSUMP_HIST$0
              !$Mode_Control_Impl_Instance__is_suspended$0
              !$Mode_Control_Impl_Instance__is_running$0
              !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
              !$defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
              !$defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
            ], ite([&&
                $Mode_Control_Impl_Instance__seconds_to_cook$0>=0
                $_TOTAL_COMP_HIST$~1
                $defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                !%init
                (!($Mode_Control_Impl_Instance__seconds_to_cook$0>=0))||(!$_SYSTEM_ASSUMP_HIST$~1)
                !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$~1
                !$defs__rising_edge~2.Mode_Control_Impl_Instance__signal$~1
              ], [&&
                $Mode_Control_Impl_Instance__is_setup$0
                $_TOTAL_COMP_HIST$0
                $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                $defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                !$Mode_Control_Impl_Instance__is_cooking$0
                $defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                !$_SYSTEM_ASSUMP_HIST$0
                !$Mode_Control_Impl_Instance__is_suspended$0
                !$Mode_Control_Impl_Instance__is_running$0
                !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
              ], ite([&&
                  $Mode_Control_Impl_Instance__seconds_to_cook$0>=0
                  $_TOTAL_COMP_HIST$~1
                  $defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                  $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                  $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$~1
                  !%init
                  !$_SYSTEM_ASSUMP_HIST$~1
                  !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$~1
                ], [&&
                  $Mode_Control_Impl_Instance__is_setup$0
                  $_TOTAL_COMP_HIST$0
                  $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                  $defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                  !$Mode_Control_Impl_Instance__is_cooking$0
                  $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                  $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                  !$_SYSTEM_ASSUMP_HIST$0
                  !$Mode_Control_Impl_Instance__is_suspended$0
                  !$Mode_Control_Impl_Instance__is_running$0
                  !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                  !$defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                ], ite([&&
                    $Mode_Control_Impl_Instance__seconds_to_cook$0>=0
                    $_TOTAL_COMP_HIST$~1
                    $defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                    $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                    $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$~1
                    !%init
                    !$_SYSTEM_ASSUMP_HIST$~1
                    !$defs__rising_edge~2.Mode_Control_Impl_Instance__signal$~1
                  ], [&&
                    $Mode_Control_Impl_Instance__is_setup$0
                    $_TOTAL_COMP_HIST$0
                    $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                    !$Mode_Control_Impl_Instance__is_cooking$0
                    $defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                    $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                    $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                    !$_SYSTEM_ASSUMP_HIST$0
                    !$Mode_Control_Impl_Instance__is_suspended$0
                    !$Mode_Control_Impl_Instance__is_running$0
                    !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                    !$defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                  ], ite([&&
                      $Mode_Control_Impl_Instance__seconds_to_cook$0>=0
                      $_TOTAL_COMP_HIST$~1
                      $defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                      $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                      $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$~1
                      $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$~1
                      !%init
                      !$_SYSTEM_ASSUMP_HIST$~1
                    ], [&&
                      $Mode_Control_Impl_Instance__is_setup$0
                      $_TOTAL_COMP_HIST$0
                      $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                      !$Mode_Control_Impl_Instance__is_cooking$0
                      $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                      $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                      !$_SYSTEM_ASSUMP_HIST$0
                      !$Mode_Control_Impl_Instance__is_suspended$0
                      !$Mode_Control_Impl_Instance__is_running$0
                      !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                      !$defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                      !$defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                    ], ite([&&
                        $Mode_Control_Impl_Instance__seconds_to_cook$0>=0
                        $_TOTAL_COMP_HIST$~1
                        $defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                        !%init
                        (!($Mode_Control_Impl_Instance__seconds_to_cook$0>=0))||(!$_SYSTEM_ASSUMP_HIST$~1)
                        !$defs__rising_edge~2.Mode_Control_Impl_Instance__signal$~1
                        !$defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                        !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                      ], [&&
                        $Mode_Control_Impl_Instance__is_setup$0
                        $_TOTAL_COMP_HIST$0
                        $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                        !$Mode_Control_Impl_Instance__is_cooking$0
                        $defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                        $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                        !$_SYSTEM_ASSUMP_HIST$0
                        !$Mode_Control_Impl_Instance__is_suspended$0
                        !$Mode_Control_Impl_Instance__is_running$0
                        !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                        !$defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                        !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                      ], ite([&&
                          $Mode_Control_Impl_Instance__seconds_to_cook$0>=0
                          $_TOTAL_COMP_HIST$~1
                          $defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                          $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$~1
                          !%init
                          !$_SYSTEM_ASSUMP_HIST$~1
                          !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                        ], [&&
                          $Mode_Control_Impl_Instance__is_setup$0
                          $_TOTAL_COMP_HIST$0
                          $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                          !$Mode_Control_Impl_Instance__is_cooking$0
                          $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                          !$_SYSTEM_ASSUMP_HIST$0
                          !$Mode_Control_Impl_Instance__is_suspended$0
                          !$Mode_Control_Impl_Instance__is_running$0
                          !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                          !$defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                          !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                          !$defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                        ], ite([&&
                            $defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                            (%init&&(!($Mode_Control_Impl_Instance__seconds_to_cook$0>=0)))||((!%init)&&((!($Mode_Control_Impl_Instance__seconds_to_cook$0>=0))||(!$_TOTAL_COMP_HIST$~1)))
                            (%init&&(!($Mode_Control_Impl_Instance__seconds_to_cook$0>=0)))||((!%init)&&((!($Mode_Control_Impl_Instance__seconds_to_cook$0>=0))||(!$_SYSTEM_ASSUMP_HIST$~1)))
                            %init||(!$defs__rising_edge~2.Mode_Control_Impl_Instance__signal$~1)
                            !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                          ], [&&
                            $Mode_Control_Impl_Instance__is_setup$0
                            $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                            !$Mode_Control_Impl_Instance__is_cooking$0
                            $defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                            $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                            !$_TOTAL_COMP_HIST$0
                            !$_SYSTEM_ASSUMP_HIST$0
                            !$Mode_Control_Impl_Instance__is_suspended$0
                            !$Mode_Control_Impl_Instance__is_running$0
                            !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                            !$defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                            !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                          ], ite([&&
                              $_SYS_GUARANTEE_5$0
                              $defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                              $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$~1
                              !%init
                              (!($Mode_Control_Impl_Instance__seconds_to_cook$0>=0))||(!$_TOTAL_COMP_HIST$~1)
                              (!($Mode_Control_Impl_Instance__seconds_to_cook$0>=0))||(!$_SYSTEM_ASSUMP_HIST$~1)
                              !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                            ], [&&
                              $Mode_Control_Impl_Instance__is_setup$0
                              $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                              !$Mode_Control_Impl_Instance__is_cooking$0
                              $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                              !$_TOTAL_COMP_HIST$0
                              !$_SYSTEM_ASSUMP_HIST$0
                              !$Mode_Control_Impl_Instance__is_suspended$0
                              !$Mode_Control_Impl_Instance__is_running$0
                              !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                              !$defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                              !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                              !$defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                            ], ite([&&
                                $Mode_Control_Impl_Instance__seconds_to_cook$0>=0
                                $_TOTAL_COMP_HIST$~1
                                $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                !%init
                                !$_SYSTEM_ASSUMP_HIST$~1
                                !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$~1
                                !$defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                              ], [&&
                                $Mode_Control_Impl_Instance__is_setup$0
                                $_TOTAL_COMP_HIST$0
                                $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                                $defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                                !$Mode_Control_Impl_Instance__is_cooking$0
                                $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                !$_SYSTEM_ASSUMP_HIST$0
                                !$Mode_Control_Impl_Instance__is_suspended$0
                                !$Mode_Control_Impl_Instance__is_running$0
                                !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                                !$defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                                !$defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                              ], ite([&&
                                  $Mode_Control_Impl_Instance__seconds_to_cook$0>=0
                                  $_TOTAL_COMP_HIST$~1
                                  $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                  $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$~1
                                  !%init
                                  !$_SYSTEM_ASSUMP_HIST$~1
                                  !$defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                                ], [&&
                                  $Mode_Control_Impl_Instance__is_setup$0
                                  $_TOTAL_COMP_HIST$0
                                  $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                                  !$Mode_Control_Impl_Instance__is_cooking$0
                                  $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                  !$_SYSTEM_ASSUMP_HIST$0
                                  !$Mode_Control_Impl_Instance__is_suspended$0
                                  !$Mode_Control_Impl_Instance__is_running$0
                                  !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                                  !$defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                                  !$defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                                  !$defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                                ], ite([&&
                                    $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                    !%init
                                    (!($Mode_Control_Impl_Instance__seconds_to_cook$0>=0))||(!$_TOTAL_COMP_HIST$~1)
                                    (!($Mode_Control_Impl_Instance__seconds_to_cook$0>=0))||(!$_SYSTEM_ASSUMP_HIST$~1)
                                    !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$~1
                                    !$defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                                  ], [&&
                                    $Mode_Control_Impl_Instance__is_setup$0
                                    $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                                    $defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                                    !$Mode_Control_Impl_Instance__is_cooking$0
                                    $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                    !$_TOTAL_COMP_HIST$0
                                    !$_SYSTEM_ASSUMP_HIST$0
                                    !$Mode_Control_Impl_Instance__is_suspended$0
                                    !$Mode_Control_Impl_Instance__is_running$0
                                    !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                                    !$defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                                    !$defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                                  ], ite([&&
                                      $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                      $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$~1
                                      !%init
                                      (!($Mode_Control_Impl_Instance__seconds_to_cook$0>=0))||(!$_TOTAL_COMP_HIST$~1)
                                      (!($Mode_Control_Impl_Instance__seconds_to_cook$0>=0))||(!$_SYSTEM_ASSUMP_HIST$~1)
                                      !$defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                                    ], [&&
                                      $Mode_Control_Impl_Instance__is_setup$0
                                      $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                                      !$Mode_Control_Impl_Instance__is_cooking$0
                                      $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                      !$_TOTAL_COMP_HIST$0
                                      !$_SYSTEM_ASSUMP_HIST$0
                                      !$Mode_Control_Impl_Instance__is_suspended$0
                                      !$Mode_Control_Impl_Instance__is_running$0
                                      !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                                      !$defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                                      !$defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                                      !$defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                                    ], ite([&&
                                        $Mode_Control_Impl_Instance__seconds_to_cook$0>=0
                                        $_TOTAL_COMP_HIST$~1
                                        !%init
                                        !$_SYSTEM_ASSUMP_HIST$~1
                                        !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                        !$defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                                      ], [&&
                                        $Mode_Control_Impl_Instance__is_setup$0
                                        $_TOTAL_COMP_HIST$0
                                        $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                                        !$Mode_Control_Impl_Instance__is_cooking$0
                                        !$_SYSTEM_ASSUMP_HIST$0
                                        !$Mode_Control_Impl_Instance__is_suspended$0
                                        !$Mode_Control_Impl_Instance__is_running$0
                                        !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                                        !$defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                                        !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                        !$defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                                        !$defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                                      ], ite([&&
                                          !%init
                                          (!($Mode_Control_Impl_Instance__seconds_to_cook$0>=0))||(!$_TOTAL_COMP_HIST$~1)
                                          (!($Mode_Control_Impl_Instance__seconds_to_cook$0>=0))||(!$_SYSTEM_ASSUMP_HIST$~1)
                                          !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                          !$defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                                        ], [&&
                                          $Mode_Control_Impl_Instance__is_setup$0
                                          $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                                          !$Mode_Control_Impl_Instance__is_cooking$0
                                          !$_TOTAL_COMP_HIST$0
                                          !$_SYSTEM_ASSUMP_HIST$0
                                          !$Mode_Control_Impl_Instance__is_suspended$0
                                          !$Mode_Control_Impl_Instance__is_running$0
                                          !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                                          !$defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                                          !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                          !$defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                                          !$defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                                          !$defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                                        ], ite([&&
                                            %init
                                            $Mode_Control_Impl_Instance__seconds_to_cook$0>=0
                                            $defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                                            !$defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                                          ], [&&
                                            $Mode_Control_Impl_Instance__is_setup$0
                                            $_TOTAL_COMP_HIST$0
                                            $_SYSTEM_ASSUMP_HIST$0
                                            $defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                                            !$Mode_Control_Impl_Instance__is_cooking$0
                                            $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                            !$Mode_Control_Impl_Instance__is_suspended$0
                                            !$Mode_Control_Impl_Instance__is_running$0
                                            !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                                            !$defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                                            !$defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                                            !$defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                                            !$defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                                          ], ite([&&
                                              $Mode_Control_Impl_Instance__seconds_to_cook$0>=0
                                              $_TOTAL_COMP_HIST$~1
                                              $_SYSTEM_ASSUMP_HIST$~1
                                              $defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                                              !%init
                                              !$defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                                              !$defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                                            ], [&&
                                              $Mode_Control_Impl_Instance__is_setup$0
                                              $_TOTAL_COMP_HIST$0
                                              $_SYSTEM_ASSUMP_HIST$0
                                              $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                                              $defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                                              !$Mode_Control_Impl_Instance__is_cooking$0
                                              $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                              !$Mode_Control_Impl_Instance__is_suspended$0
                                              !$Mode_Control_Impl_Instance__is_running$0
                                              !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                                              !$defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                                              !$defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                                            ], ite([&&
                                                $Mode_Control_Impl_Instance__seconds_to_cook$0>=0
                                                $_TOTAL_COMP_HIST$~1
                                                $_SYSTEM_ASSUMP_HIST$~1
                                                $_SYS_GUARANTEE_6$0
                                                $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$~1
                                                !%init
                                                !$defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                                              ], [&&
                                                $Mode_Control_Impl_Instance__is_setup$0
                                                $_TOTAL_COMP_HIST$0
                                                $_SYSTEM_ASSUMP_HIST$0
                                                $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                                                !$Mode_Control_Impl_Instance__is_cooking$0
                                                $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                !$Mode_Control_Impl_Instance__is_suspended$0
                                                !$Mode_Control_Impl_Instance__is_running$0
                                                !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                                                !$defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                                                !$defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                                                !$defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                                              ], ite([&&
                                                  $Mode_Control_Impl_Instance__seconds_to_cook$0>=0
                                                  $_SYSTEM_ASSUMP_HIST$~1
                                                  $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                  !%init
                                                  !$_TOTAL_COMP_HIST$~1
                                                  !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$~1
                                                  !$defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                                                ], [&&
                                                  $Mode_Control_Impl_Instance__is_setup$0
                                                  $_SYSTEM_ASSUMP_HIST$0
                                                  $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                                                  $defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                                                  !$Mode_Control_Impl_Instance__is_cooking$0
                                                  $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                  !$_TOTAL_COMP_HIST$0
                                                  !$Mode_Control_Impl_Instance__is_suspended$0
                                                  !$Mode_Control_Impl_Instance__is_running$0
                                                  !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                                                  !$defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                                                  !$defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                                                ], ite([&&
                                                    $Mode_Control_Impl_Instance__seconds_to_cook$0>=0
                                                    $_SYSTEM_ASSUMP_HIST$~1
                                                    $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                    $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$~1
                                                    !%init
                                                    !$_TOTAL_COMP_HIST$~1
                                                    !$defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                                                  ], [&&
                                                    $Mode_Control_Impl_Instance__is_setup$0
                                                    $_SYSTEM_ASSUMP_HIST$0
                                                    $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                                                    !$Mode_Control_Impl_Instance__is_cooking$0
                                                    $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                    !$_TOTAL_COMP_HIST$0
                                                    !$Mode_Control_Impl_Instance__is_suspended$0
                                                    !$Mode_Control_Impl_Instance__is_running$0
                                                    !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                                                    !$defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                                                    !$defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                                                    !$defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                                                  ], ite([&&
                                                      $Mode_Control_Impl_Instance__seconds_to_cook$0>=0
                                                      $_SYSTEM_ASSUMP_HIST$~1
                                                      !%init
                                                      !$_TOTAL_COMP_HIST$~1
                                                      !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                      !$defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                                                    ], [&&
                                                      $Mode_Control_Impl_Instance__is_setup$0
                                                      $_SYSTEM_ASSUMP_HIST$0
                                                      $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                                                      !$Mode_Control_Impl_Instance__is_cooking$0
                                                      !$_TOTAL_COMP_HIST$0
                                                      !$Mode_Control_Impl_Instance__is_suspended$0
                                                      !$Mode_Control_Impl_Instance__is_running$0
                                                      !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                                                      !$defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                                                      !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                      !$defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                                                      !$defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                                                    ], ite([&&
                                                        $Mode_Control_Impl_Instance__seconds_to_cook$0>=0
                                                        $_TOTAL_COMP_HIST$~1
                                                        $_SYSTEM_ASSUMP_HIST$~1
                                                        $defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                                                        $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                        $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$~1
                                                        !%init
                                                        !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$~1
                                                      ], [&&
                                                        $Mode_Control_Impl_Instance__is_setup$0
                                                        $_TOTAL_COMP_HIST$0
                                                        $_SYSTEM_ASSUMP_HIST$0
                                                        $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                                                        $defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                                                        !$Mode_Control_Impl_Instance__is_cooking$0
                                                        $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                        $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                                                        !$Mode_Control_Impl_Instance__is_suspended$0
                                                        !$Mode_Control_Impl_Instance__is_running$0
                                                        !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                                                        !$defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                                                      ], ite([&&
                                                          $Mode_Control_Impl_Instance__seconds_to_cook$0>=0
                                                          $_TOTAL_COMP_HIST$~1
                                                          $_SYSTEM_ASSUMP_HIST$~1
                                                          $defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                                                          $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                          $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$~1
                                                          $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$~1
                                                          !%init
                                                        ], [&&
                                                          $Mode_Control_Impl_Instance__is_setup$0
                                                          $_TOTAL_COMP_HIST$0
                                                          $_SYSTEM_ASSUMP_HIST$0
                                                          $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                                                          !$Mode_Control_Impl_Instance__is_cooking$0
                                                          $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                          $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                                                          !$Mode_Control_Impl_Instance__is_suspended$0
                                                          !$Mode_Control_Impl_Instance__is_running$0
                                                          !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                                                          !$defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                                                          !$defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                                                        ], ite([&&
                                                            $Mode_Control_Impl_Instance__seconds_to_cook$0>=0
                                                            $_TOTAL_COMP_HIST$~1
                                                            $_SYSTEM_ASSUMP_HIST$~1
                                                            $_SYS_GUARANTEE_6$0
                                                            $defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                                                            $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                            $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$~1
                                                            !%init
                                                          ], [&&
                                                            $Mode_Control_Impl_Instance__is_setup$0
                                                            $_TOTAL_COMP_HIST$0
                                                            $_SYSTEM_ASSUMP_HIST$0
                                                            $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                                                            !$Mode_Control_Impl_Instance__is_cooking$0
                                                            $defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                                                            $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                            $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                                                            !$Mode_Control_Impl_Instance__is_suspended$0
                                                            !$Mode_Control_Impl_Instance__is_running$0
                                                            !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                                                            !$defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                                                          ], ite([&&
                                                              $Mode_Control_Impl_Instance__seconds_to_cook$0>=0
                                                              $_SYSTEM_ASSUMP_HIST$~1
                                                              $defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                                                              $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                              !%init
                                                              (!($Mode_Control_Impl_Instance__seconds_to_cook$0>=0))||(!$_TOTAL_COMP_HIST$~1)
                                                              !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$~1
                                                              !$defs__rising_edge~2.Mode_Control_Impl_Instance__signal$~1
                                                            ], [&&
                                                              $Mode_Control_Impl_Instance__is_setup$0
                                                              $_SYSTEM_ASSUMP_HIST$0
                                                              $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                                                              $defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                                                              !$Mode_Control_Impl_Instance__is_cooking$0
                                                              $defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                                                              $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                              $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                                                              !$_TOTAL_COMP_HIST$0
                                                              !$Mode_Control_Impl_Instance__is_suspended$0
                                                              !$Mode_Control_Impl_Instance__is_running$0
                                                              !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                                                            ], ite([&&
                                                                $Mode_Control_Impl_Instance__seconds_to_cook$0>=0
                                                                $_SYSTEM_ASSUMP_HIST$~1
                                                                $defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                                                                $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                                !$_TOTAL_COMP_HIST$~1
                                                                !$defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                                                              ], [&&
                                                                $Mode_Control_Impl_Instance__is_setup$0
                                                                $_SYSTEM_ASSUMP_HIST$0
                                                                $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                                                                !$Mode_Control_Impl_Instance__is_cooking$0
                                                                $defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                                                                $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                                $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                                                                !$_TOTAL_COMP_HIST$0
                                                                !$Mode_Control_Impl_Instance__is_suspended$0
                                                                !$Mode_Control_Impl_Instance__is_running$0
                                                                !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                                                                !$defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                                                              ], ite([&&
                                                                  $Mode_Control_Impl_Instance__seconds_to_cook$0>=0
                                                                  $_SYSTEM_ASSUMP_HIST$~1
                                                                  $defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                                                                  $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                                  $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$~1
                                                                  $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$~1
                                                                  !%init
                                                                  !$_TOTAL_COMP_HIST$~1
                                                                ], [&&
                                                                  $Mode_Control_Impl_Instance__is_setup$0
                                                                  $_SYSTEM_ASSUMP_HIST$0
                                                                  $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                                                                  !$Mode_Control_Impl_Instance__is_cooking$0
                                                                  $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                                  $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                                                                  !$_TOTAL_COMP_HIST$0
                                                                  !$Mode_Control_Impl_Instance__is_suspended$0
                                                                  !$Mode_Control_Impl_Instance__is_running$0
                                                                  !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                                                                  !$defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                                                                  !$defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                                                                ], ite([&&
                                                                    $Mode_Control_Impl_Instance__seconds_to_cook$0>=0
                                                                    $_SYSTEM_ASSUMP_HIST$~1
                                                                    $defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                                                                    $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                                    $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$~1
                                                                    !%init
                                                                    !$_TOTAL_COMP_HIST$~1
                                                                    !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$~1
                                                                  ], [&&
                                                                    $Mode_Control_Impl_Instance__is_setup$0
                                                                    $_SYSTEM_ASSUMP_HIST$0
                                                                    $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                                                                    $defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                                                                    !$Mode_Control_Impl_Instance__is_cooking$0
                                                                    $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                                    $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                                                                    !$_TOTAL_COMP_HIST$0
                                                                    !$Mode_Control_Impl_Instance__is_suspended$0
                                                                    !$Mode_Control_Impl_Instance__is_running$0
                                                                    !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                                                                    !$defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                                                                  ], ite([&&
                                                                      $Mode_Control_Impl_Instance__seconds_to_cook$0>=0
                                                                      $_SYSTEM_ASSUMP_HIST$~1
                                                                      $defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                                                                      !%init
                                                                      (!($Mode_Control_Impl_Instance__seconds_to_cook$0>=0))||(!$_TOTAL_COMP_HIST$~1)
                                                                      !$defs__rising_edge~2.Mode_Control_Impl_Instance__signal$~1
                                                                      !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                                    ], [&&
                                                                      $Mode_Control_Impl_Instance__is_setup$0
                                                                      $_SYSTEM_ASSUMP_HIST$0
                                                                      $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                                                                      !$Mode_Control_Impl_Instance__is_cooking$0
                                                                      $defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                                                                      $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                                                                      !$_TOTAL_COMP_HIST$0
                                                                      !$Mode_Control_Impl_Instance__is_suspended$0
                                                                      !$Mode_Control_Impl_Instance__is_running$0
                                                                      !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                                                                      !$defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                                                                      !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                                    ], ite([&&
                                                                        $Mode_Control_Impl_Instance__seconds_to_cook$0>=0
                                                                        $_SYSTEM_ASSUMP_HIST$~1
                                                                        $defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                                                                        $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$~1
                                                                        !%init
                                                                        !$_TOTAL_COMP_HIST$~1
                                                                        !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                                      ], [&&
                                                                        $Mode_Control_Impl_Instance__is_setup$0
                                                                        $_SYSTEM_ASSUMP_HIST$0
                                                                        $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                                                                        !$Mode_Control_Impl_Instance__is_cooking$0
                                                                        $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                                                                        !$_TOTAL_COMP_HIST$0
                                                                        !$Mode_Control_Impl_Instance__is_suspended$0
                                                                        !$Mode_Control_Impl_Instance__is_running$0
                                                                        !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                                                                        !$defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                                                                        !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                                        !$defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                                                                      ], ite([&&
                                                                          $Mode_Control_Impl_Instance__seconds_to_cook$0>=0
                                                                          $_TOTAL_COMP_HIST$~1
                                                                          $_SYSTEM_ASSUMP_HIST$~1
                                                                          $defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                                                                          $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$~1
                                                                          !%init
                                                                          !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                                        ], [&&
                                                                          $Mode_Control_Impl_Instance__is_setup$0
                                                                          $_TOTAL_COMP_HIST$0
                                                                          $_SYSTEM_ASSUMP_HIST$0
                                                                          $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                                                                          !$Mode_Control_Impl_Instance__is_cooking$0
                                                                          $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                                                                          !$Mode_Control_Impl_Instance__is_suspended$0
                                                                          !$Mode_Control_Impl_Instance__is_running$0
                                                                          !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                                                                          !$defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                                                                          !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                                          !$defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                                                                        ], ite([&&
                                                                            $Mode_Control_Impl_Instance__seconds_to_cook$0>=0
                                                                            $_TOTAL_COMP_HIST$~1
                                                                            $_SYSTEM_ASSUMP_HIST$~1
                                                                            !%init
                                                                            !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                                            !$defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                                                                          ], [&&
                                                                            $Mode_Control_Impl_Instance__is_setup$0
                                                                            $_TOTAL_COMP_HIST$0
                                                                            $_SYSTEM_ASSUMP_HIST$0
                                                                            $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                                                                            !$Mode_Control_Impl_Instance__is_cooking$0
                                                                            !$Mode_Control_Impl_Instance__is_suspended$0
                                                                            !$Mode_Control_Impl_Instance__is_running$0
                                                                            !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                                                                            !$defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                                                                            !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                                            !$defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                                                                            !$defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                                                                          ], ite([&&
                                                                              $Mode_Control_Impl_Instance__seconds_to_cook$0>=0
                                                                              $_SYS_GUARANTEE_7$0
                                                                              !$defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                                                                              !$defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                                                                            ], [&&
                                                                              $Mode_Control_Impl_Instance__is_setup$0
                                                                              $_TOTAL_COMP_HIST$0
                                                                              $_SYSTEM_ASSUMP_HIST$0
                                                                              !$Mode_Control_Impl_Instance__is_cooking$0
                                                                              !$Mode_Control_Impl_Instance__is_suspended$0
                                                                              !$Mode_Control_Impl_Instance__is_running$0
                                                                              !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                                                                              !$defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                                                                              !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                                              !$defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                                                                              !$defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                                                                              !$defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                                                                              !$defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                                                                            ], ite([&&
                                                                                %init
                                                                                $_SYS_GUARANTEE_6$0
                                                                                !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                                                !$defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                                                                                !($Mode_Control_Impl_Instance__seconds_to_cook$0<=0)
                                                                              ], [&&
                                                                                $_TOTAL_COMP_HIST$0
                                                                                $_SYSTEM_ASSUMP_HIST$0
                                                                                !$Mode_Control_Impl_Instance__is_cooking$0
                                                                                !$Mode_Control_Impl_Instance__is_setup$0
                                                                                !$Mode_Control_Impl_Instance__is_suspended$0
                                                                                !$Mode_Control_Impl_Instance__is_running$0
                                                                                !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                                                                                !$defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                                                                                !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                                                !$defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                                                                                !$defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                                                                                !$defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                                                                                !($Mode_Control_Impl_Instance__cooking_mode$0<=1)
                                                                                (!($Mode_Control_Impl_Instance__cooking_mode$0<=2))||(!($Mode_Control_Impl_Instance__cooking_mode$0>=2))
                                                                                !($Mode_Control_Impl_Instance__cooking_mode$0>=3)
                                                                                !$defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                                                                              ], ite([&&
                                                                                  $defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                                                                                  %init||(!$defs__rising_edge~2.Mode_Control_Impl_Instance__signal$~1)
                                                                                  !$defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                                                                                  !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                                                  (%init&&($Mode_Control_Impl_Instance__seconds_to_cook$0>=0))||[&&
                                                                                    $Mode_Control_Impl_Instance__seconds_to_cook$0>=0
                                                                                    $_TOTAL_COMP_HIST$~1
                                                                                    !%init
                                                                                  ]
                                                                                  %init||$_SYSTEM_ASSUMP_HIST$~1
                                                                                ], [&&
                                                                                  $Mode_Control_Impl_Instance__is_setup$0
                                                                                  $_TOTAL_COMP_HIST$0
                                                                                  $_SYSTEM_ASSUMP_HIST$0
                                                                                  $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                                                                                  !$Mode_Control_Impl_Instance__is_cooking$0
                                                                                  $defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                                                                                  $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                                                                                  !$Mode_Control_Impl_Instance__is_suspended$0
                                                                                  !$Mode_Control_Impl_Instance__is_running$0
                                                                                  !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                                                                                  !$defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                                                                                  !$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                                                ], ite([&&
                                                                                    $defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                                                                                    $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                                                    %init||(!$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$~1)
                                                                                    %init||(!$defs__rising_edge~2.Mode_Control_Impl_Instance__signal$~1)
                                                                                    (%init&&($Mode_Control_Impl_Instance__seconds_to_cook$0>=0))||[&&
                                                                                      $Mode_Control_Impl_Instance__seconds_to_cook$0>=0
                                                                                      $_TOTAL_COMP_HIST$~1
                                                                                      !%init
                                                                                    ]
                                                                                    %init||$_SYSTEM_ASSUMP_HIST$~1
                                                                                  ], [&&
                                                                                    $Mode_Control_Impl_Instance__is_setup$0
                                                                                    $_TOTAL_COMP_HIST$0
                                                                                    $_SYSTEM_ASSUMP_HIST$0
                                                                                    $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                                                                                    $defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                                                                                    !$Mode_Control_Impl_Instance__is_cooking$0
                                                                                    $defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                                                                                    $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                                                    $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                                                                                    !$Mode_Control_Impl_Instance__is_suspended$0
                                                                                    !$Mode_Control_Impl_Instance__is_running$0
                                                                                    !$defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                                                                                  ], ite([&&
                                                                                      $defs__initially_true~0.Mode_Control_Impl_Instance__b$0
                                                                                      $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                                                      (%init&&(!($Mode_Control_Impl_Instance__seconds_to_cook$0>=0)))||((!%init)&&((!($Mode_Control_Impl_Instance__seconds_to_cook$0>=0))||(!$_TOTAL_COMP_HIST$~1)))
                                                                                      (%init&&(!($Mode_Control_Impl_Instance__seconds_to_cook$0>=0)))||((!%init)&&((!($Mode_Control_Impl_Instance__seconds_to_cook$0>=0))||(!$_SYSTEM_ASSUMP_HIST$~1)))
                                                                                      %init||(!$defs__rising_edge~0.Mode_Control_Impl_Instance__signal$~1)
                                                                                      %init||(!$defs__rising_edge~1.Mode_Control_Impl_Instance__signal$~1)
                                                                                      %init||(!$defs__rising_edge~2.Mode_Control_Impl_Instance__signal$~1)
                                                                                    ], [&&
                                                                                      $Mode_Control_Impl_Instance__is_suspended$0
                                                                                      $Mode_Control_Impl_Instance__is_running$0
                                                                                      $defs__initially_true~0.Mode_Control_Impl_Instance__result$0
                                                                                      $defs__rising_edge~0.Mode_Control_Impl_Instance__re$0
                                                                                      $defs__rising_edge~1.Mode_Control_Impl_Instance__re$0
                                                                                      !$Mode_Control_Impl_Instance__is_cooking$0
                                                                                      $defs__rising_edge~2.Mode_Control_Impl_Instance__re$0
                                                                                      $defs__rising_edge~1.Mode_Control_Impl_Instance__signal$0
                                                                                      $defs__rising_edge~2.Mode_Control_Impl_Instance__signal$0
                                                                                      !$Mode_Control_Impl_Instance__is_setup$0
                                                                                      !$_TOTAL_COMP_HIST$0
                                                                                      !$_SYSTEM_ASSUMP_HIST$0
                                                                                    ], true))))))))))))))))))))))))))))))))))))))))))

